Search for supersymmetry at sqrt(s)=8 TeV in final states with jets and two same-sign leptons or three leptons with the ATLAS detector

A search for strongly produced supersymmetric particles is conducted using signatures involving multiple energetic jets and either two isolated leptons ($e$ or $\mu$) with the same electric charge, or at least three isolated leptons. The search also utilises jets originating from b-quarks, missing transverse momentum and other observables to extend its sensitivity. The analysis uses a data sample corresponding to a total integrated luminosity of 20.3 fb$^{-1}$ of $\sqrt{s} =$ 8 TeV proton-proton collisions recorded with the ATLAS detector at the Large Hadron Collider in 2012. No deviation from the Standard Model expectation is observed. New or significantly improved exclusion limits are set on a wide variety of supersymmetric models in which the lightest squark can be of the first, second or third generations, and in which R-parity can be conserved or violated.

==> Metadata.txt <==
Title: Search for supersymmetry at sqrt(s)=8 TeV in final states with jets and two same-sign leptons or three leptons with the ATLAS detector

Abstract: A search for strongly produced supersymmetric particles is conducted using signatures involving multiple energetic jets and either two isolated leptons (e or mu) with the same electric charge, or at least three isolated leptons. The search also utilises jets originating from b-quarks, missing transverse momentum and other observables to extend its sensitivity. The analysis uses a data sample corresponding to a total integrated luminosity of 20.3 fb-1 of sqrt(s) = 8 TeV proton-proton collisions recorded with the ATLAS detector at the Large Hadron Collider in 2012. No deviation from the Standard Model expectation is observed. New or significantly improved exclusion limits are set on a wide variety of supersymmetric models in which the lightest squark can be of the first, second or third generations, and in which R-parity can be conserved or violated.

Comments: 35 pages plus author list (56 pages total), 8 figures, 5 tables, submitted to JHEP, all figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-09


==> instructions.txt <==
Name changed for the following figures:

mv figures/pstricksModels/picture.pdf pstricksModels_picture.pdf

mv figures/Validation/CONF_EE_MET.pdf Validation_CONF_EE_MET.pdf 
mv figures/Validation/CONF_EE_NJETS40.pdf Validation_CONF_EE_NJETS40.pdf
mv figures/Validation/CONF_EM_PTLEP.pdf Validation_CONF_EM_PTLEP.pdf 
mv figures/Validation/CONF_EM_MT.pdf Validation_CONF_EM_MT.pdf 
mv figures/Validation/CONF_MM_NBJETS20.pdf Validation_CONF_MM_NBJETS20.pdf
mv figures/Validation/CONF_MM_MEFF.pdf Validation_CONF_MM_MEFF.pdf 

mv figures/Validation/can_VRttW_meff_afterFit.pdf Validation_can_VRttW_meff_afterFit.pdf 
mv figures/Validation/can_VRttZ_meff_afterFit.pdf Validation_can_VRttZ_meff_afterFit.pdf
mv figures/Validation/can_VRVV_meff_afterFit.pdf Validation_can_VRVV_meff_afterFit.pdf
mv figures/Validation/meff-3b.pdf  Validation_meff-3b.pdf 

mv figures/can_SR3b_meff_afterFit.pdf can_SR3b_meff_afterFit.pdf
mv figures/can_SR0b_meff_afterFit.pdf can_SR0b_meff_afterFit.pdf
mv figures/can_SR1b_meff_afterFit.pdf can_SR1b_meff_afterFit.pdf 
mv figures/can_SR3Llow_meff_afterFit.pdf can_SR3Llow_meff_afterFit.pdf
mv figures/can_SR3Lhigh_meff_afterFit.pdf can_SR3Lhigh_meff_afterFit.pdf 

mv figures/interpretations/exclusion2012SameSignMc12SusyGtt_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGtt.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyGluinoStop_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGluinoStop.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyGluinoStopCharm_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGluinoStopCharm.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyRPVUDD_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyRPVUDD.pdf

mv figures/interpretations/exclusion2012SameSignMc12SusyGG1step_x12_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGG1step_x12.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusySMGG2WWZZ_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusySMGG2WWZZ.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusySMSS2WWZZ_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusySMSS2WWZZ.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyGG2step_slep_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGG2step_slep.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusySMSS2CNsl_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusySMSS2CNsl.pdf

mv figures/interpretations/exclusion2012SameSignMc12SusySbottom_TopChargino_N60_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusySbottom_TopChargino_N60.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusySbottom_TopChargino_NhalfC_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusySbottom_TopChargino_NhalfC.pdf

mv figures/interpretations/exclusion2012SameSignMc12SusyMSUGRA30_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyMSUGRA30.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyBRPV_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyBRPV.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyGMSB2d_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyGMSB2d.pdf
mv figures/interpretations/exclusion2012SameSignMc12SusyMUED_nom_summer2013SameSign_output_hypotest__1_harvest_list.pdf interpretations_exclusion2012SameSignMc12SusyMUED.pdf   

------------

To create the tarball:

1) Remove .svn/, .*~, ._*, *.aux, *.log, README, introduction_tmp.tex, jhep_ss3L_susy.blg, jhep_ss3L_susy.out, rm jhep_ss3L_susy.toc, Makefile, cdsversion_jhep_ss3L_susy.pdf

2) 
export COPYFILE_DISABLE=1; tar czf PAPER-SUSY-2013-09.tar.gz PAPER-SUSY-2013-09/*
tar -zcvf PAPER-SUSY-2013-09.tar.gz PAPER-SUSY-2013-09/*

3) copy PAPER-SUSY-2013-09.tar.gz to lxplus and run the script:
/afs/cern.ch/user/a/atlaspo/public/scripts/TarballChecker.py -t PAPER-SUSY-2013-09.tar.gz 

